Non-parametric reconstruction of cosmological observables using Gaussian Processes Regression

The current accelerated expansion of the Universe remains ones of the most intriguing topics in modern cosmology, driving the search for innovative statistical techniques. Recent advancements in machine learning have significantly enhanced its application across various scientific fields, including physics, and particularly cosmology, where data analysis plays a crucial role in problem-solving. In this work, a non-parametric regression method with Gaussian processes is presented along with several applications to reconstruct some cosmological observables, such as the deceleration parameter and the dark energy equation of state, in order to contribute with some information that helps to clarify the behavior of the Universe. It was found that the results are consistent with $\Lambda$CDM and the predicted value of the Hubble parameter at redshift zero is $H_{0}=68.798\pm 6.340(1\sigma) \text{ km}\text{ s}^{-1}\text{ Mpc}^{-1}$.

==> pisika.dat <==
\usepackage{latexsym}      % needed math symbols
\usepackage{hyperref}
\hypersetup{
 colorlinks=true,
 citecolor=blue,
 linkcolor=blue,
 urlcolor=blue,
 pdfpagemode=UseNone,
 pdfstartview=FitH}
\usepackage{graphicx}      % for importing eps figures
\usepackage{amsmath}       % for advanced math symbols
\usepackage[affil-it]{authblk} 			% found in preprint bundle package, http://ctan.org/pkg/preprint
\usepackage[margin=2cm]{geometry} % paper and margin formats as set by SPP

\parindent 0.5cm    % paragraphs indent

% authblk style
\renewcommand\Authfont{\large}
\renewcommand\Affilfont{\normalsize	\itshape}
\setlength{\affilsep}{5pt}

% for abstract style
\makeatletter
\newbox\abstract@box
\renewenvironment{abstract}
  {\global\setbox\abstract@box=\vbox\bgroup
     \hsize=\textwidth\linewidth=\textwidth
    \small
    \begin{center}%
    {\bfseries \abstractname\vspace{-.5em}\vspace{\z@}}%
    \end{center}%
    \quotation}
  {\endquotation\egroup}
\expandafter\def\expandafter\@maketitle\expandafter{\@maketitle
  \ifvoid\abstract@box\else\unvbox\abstract@box\if@twocolumn\vskip1.5em\fi\fi}
\makeatother
\providecommand{\keywords}[1]{\noindent \mdseries{{Keywords:}} #1}
\providecommand{\DOI}[1]{\vspace{1\baselineskip}}
\providecommand{\dateline}[1]{\vspace*{-1\baselineskip}\normalsize Submitted: #1\vspace*{-1.5\baselineskip}}



% for section formatting style
\makeatletter
\renewcommand\section{\@startsection
   {section}{1}{0pt}%
   {-\baselineskip}%
   {0.1\baselineskip}%
   {\normalfont\bfseries}}%
\makeatother
\renewcommand\thesection{\arabic{section}}

% for the figure and tables, captions
\usepackage{booktabs}
\usepackage{dcolumn}
\newcolumntype{d}[1]{D{.}{.}{#1}}

\usepackage{caption}
\captionsetup[table]{position=above,font={rm,small}}
\captionsetup[figure]{font={rm,small}}

% for citations formatting style
\usepackage[numbers,square,sort&compress]{natbib}
\setlength\bibsep{1pt}

%%for first page styling 
\usepackage{fancyhdr}
\fancypagestyle{titlestyle}
{
\renewcommand{\headrulewidth}{0pt}
\renewcommand{\footrulewidth}{0pt}
\fancyhf[l]{{\scshape Submitted to Pisika}}
\fancyhf[c]{ }
\fancyhf[r]{ }
\fancyfoot[l]{\scshape Samahang Pisika ng Pilipinas}
\fancyfoot[c]{1}
\fancyfoot[r]{\scshape Physics Society of the Philippines}
}

% styling for the second page onwards
\renewcommand{\headrulewidth}{0.1pt}
\renewcommand{\footrulewidth}{0.1pt}
\fancyhf[l]{\small{ Submitted to Pisika} }
\fancyhf[r]{\small \scshape \ShortAuthorList}
\fancyhf[c]{ \small }
\fancyfoot[l]{\small \scshape Samahang Pisika ng Pilipinas}
\fancyfoot[c]{\small \thepage}
\fancyfoot[r]{\small }
\pagestyle{fancy}

% other packages and macros
\usepackage{bm}
\renewcommand{\vec}[1]{\text{\bfseries #1}}


